The Engineering Development Array 2: design, performance and lessons from an SKA-Low prototype station

We present the Engineering Development Array 2, which is one of two instruments built as a second generation prototype station for the future Square Kilometre Array Low Frequency Array. The array is comprised of 256 dual-polarization dipole antennas that can work as a phased array or as a standalone interferometer. We describe the design of the array and the details of design changes from previous generation instruments, as well as the motivation for the changes. Using the array as an imaging interferometer, we measure the sensitivity of the array at five frequencies ranging from 70 to 320 MHz.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
